FLAIR: Federated Learning Annotated Image Repository

Cross-device federated learning is an emerging machine learning (ML) paradigm where a large population of devices collectively train an ML model while the data remains on the devices. This research field has a unique set of practical challenges, and to systematically make advances, new datasets curated to be compatible with this paradigm are needed. Existing federated learning benchmarks in the image domain do not accurately capture the scale and heterogeneity of many real-world use cases. We introduce FLAIR, a challenging large-scale annotated image dataset for multi-label classification suitable for federated learning. FLAIR has 429,078 images from 51,414 Flickr users and captures many of the intricacies typically encountered in federated learning, such as heterogeneous user data and a long-tailed label distribution. We implement multiple baselines in different learning setups for different tasks on this dataset. We believe FLAIR can serve as a challenging benchmark for advancing the state-of-the art in federated learning. Dataset access and the code for the benchmark are available at \url{https://github.com/apple/ml-flair}.

==> assets/user1/15021617924.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "15021617924",
  "labels": [
    "animal",
    "equipment",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "clothing",
    "pillar",
    "rocks",
    "terrier",
    "vizsla"
  ]
}

==> assets/user1/15264759153.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "15264759153",
  "labels": [
    "animal",
    "outdoor"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "jack_russell_terrier",
    "land"
  ]
}

==> assets/user1/15356403858.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "15356403858",
  "labels": [
    "animal",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "raw_metal",
    "spider",
    "spiderweb"
  ]
}

==> assets/user1/15708324371.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "15708324371",
  "labels": [
    "animal",
    "equipment",
    "interior_room",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "equipment",
    "interior_room",
    "material",
    "terrier"
  ]
}

==> assets/user1/15960058775.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "15960058775",
  "labels": [
    "animal",
    "equipment",
    "interior_room",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "cage",
    "dachshund",
    "document",
    "door",
    "interior_room",
    "setter",
    "window"
  ]
}

==> assets/user1/16166156963.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "16166156963",
  "labels": [
    "animal",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "dog",
    "material",
    "structure"
  ]
}

==> assets/user1/16305451388.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "16305451388",
  "labels": [
    "animal",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "curtain",
    "structure",
    "vizsla"
  ]
}

==> assets/user1/16803949745.txt <==
{
  "user_id": "9334511@N06",
  "image_id": "16803949745",
  "labels": [
    "animal",
    "interior_room",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "dog",
    "interior_room",
    "structure"
  ]
}

==> assets/user2/17082025303.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "17082025303",
  "labels": [
    "equipment",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "carton",
    "material",
    "raw_glass"
  ]
}

==> assets/user2/27434145934.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "27434145934",
  "labels": [
    "art",
    "equipment",
    "material",
    "outdoor",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "balloon",
    "cart",
    "grass",
    "structure",
    "textile",
    "wheel_other"
  ]
}

==> assets/user2/34638545154.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "34638545154",
  "labels": [
    "equipment"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "map",
    "screenshot"
  ]
}

==> assets/user2/37266451255.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "37266451255",
  "labels": [
    "material",
    "plant",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "sign",
    "straw_hay",
    "structure",
    "textile",
    "wood_processed"
  ]
}

==> assets/user2/40032695702.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "40032695702",
  "labels": [
    "art",
    "equipment",
    "interior_room",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "balloon",
    "desk",
    "interior_room",
    "map",
    "pillar",
    "statue",
    "structure",
    "tile",
    "wood_processed"
  ]
}

==> assets/user2/41370395934.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "41370395934",
  "labels": [
    "material",
    "outdoor",
    "plant",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "blue_sky",
    "branch",
    "cloudy",
    "material_other",
    "rocks",
    "tree",
    "vegetation"
  ]
}

==> assets/user2/8045387572.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "8045387572",
  "labels": [
    "liquid",
    "material",
    "outdoor",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "blue_sky",
    "fence",
    "grass",
    "material",
    "ocean",
    "structure"
  ]
}

==> assets/user2/8647501581.txt <==
{
  "user_id": "14966804@N03",
  "image_id": "8647501581",
  "labels": [
    "outdoor",
    "plant",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "blue_sky",
    "cloudy",
    "foliage",
    "pillar",
    "plant",
    "roof",
    "temple_exterior",
    "tower_other"
  ]
}

==> assets/user3/16894740550.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "16894740550",
  "labels": [
    "equipment",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "bag",
    "container",
    "document",
    "material",
    "microwave"
  ]
}

==> assets/user3/17248988951.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "17248988951",
  "labels": [
    "equipment",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "cord",
    "equipment",
    "logo",
    "material",
    "wood_processed"
  ]
}

==> assets/user3/17249440365.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "17249440365",
  "labels": [
    "equipment",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "container",
    "hose",
    "logo",
    "pulley",
    "raw_metal",
    "wood_processed"
  ]
}

==> assets/user3/25792715516.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "25792715516",
  "labels": [
    "equipment"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "bag",
    "carton",
    "container",
    "document",
    "tool_other"
  ]
}

==> assets/user3/26528212593.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "26528212593",
  "labels": [
    "equipment",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "basket_container",
    "bottle",
    "document",
    "jar",
    "logo",
    "wood_processed"
  ]
}

==> assets/user3/33798583922.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "33798583922",
  "labels": [
    "equipment",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "cardboard_box",
    "container",
    "logo",
    "material",
    "raw_metal"
  ]
}

==> assets/user3/8519276294.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "8519276294",
  "labels": [
    "equipment",
    "interior_room",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "bag",
    "container_other",
    "interior_shop",
    "raw_glass",
    "structure",
    "textile"
  ]
}

==> assets/user3/9825518595.txt <==
{
  "user_id": "29694550@N06",
  "image_id": "9825518595",
  "labels": [
    "equipment",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "logo",
    "machine",
    "material",
    "structure",
    "tool",
    "wood_processed"
  ]
}

==> assets/user4/15128527383.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "15128527383",
  "labels": [
    "equipment",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "consumer_electronics",
    "gamepad",
    "joystick",
    "wire",
    "wood_processed"
  ]
}

==> assets/user4/16849079920.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "16849079920",
  "labels": [
    "liquid",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "arch",
    "cave",
    "waterways"
  ]
}

==> assets/user4/2612354594.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "2612354594",
  "labels": [
    "equipment",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "bicycle",
    "book",
    "laptop",
    "printed_page",
    "structure",
    "textile",
    "tile",
    "wire"
  ]
}

==> assets/user4/3211312112.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "3211312112",
  "labels": [
    "equipment",
    "food",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "herb_other",
    "material",
    "seafood",
    "tableware"
  ]
}

==> assets/user4/4395089570.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "4395089570",
  "labels": [
    "equipment",
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "baked_goods",
    "plate",
    "rice"
  ]
}

==> assets/user4/5591580650.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "5591580650",
  "labels": [
    "equipment",
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "meat",
    "potato",
    "rice",
    "tableware"
  ]
}

==> assets/user4/5748140693.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "5748140693",
  "labels": [
    "equipment",
    "food",
    "liquid",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "baked_goods",
    "calzone",
    "container",
    "drink",
    "drinking_glass",
    "fork",
    "knife",
    "material",
    "placemat",
    "plate",
    "tableware"
  ]
}

==> assets/user4/5885925046.txt <==
{
  "user_id": "40164909@N00",
  "image_id": "5885925046",
  "labels": [
    "equipment",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "document",
    "raw_glass",
    "structure",
    "textile",
    "wood_processed"
  ]
}

==> assets/user5/21678881101.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "21678881101",
  "labels": [
    "equipment",
    "liquid",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "bowl",
    "cup",
    "ladle",
    "material",
    "tea_drink",
    "teapot",
    "utensil_other"
  ]
}

==> assets/user5/22761096918.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "22761096918",
  "labels": [
    "equipment",
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "food",
    "logo_other",
    "soup",
    "spoon"
  ]
}

==> assets/user5/22912405029.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "22912405029",
  "labels": [
    "equipment",
    "food",
    "material"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "material",
    "plate",
    "quesadilla"
  ]
}

==> assets/user5/26427203523.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "26427203523",
  "labels": [
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "food",
    "meat",
    "rice"
  ]
}

==> assets/user5/26641744630.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "26641744630",
  "labels": [
    "equipment",
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "container",
    "ice_cream",
    "spoon"
  ]
}

==> assets/user5/27795027774.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "27795027774",
  "labels": [
    "equipment",
    "food",
    "liquid",
    "material",
    "structure"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "drink",
    "drinking_glass",
    "lime",
    "material",
    "straw_drinking",
    "wood_processed"
  ]
}

==> assets/user5/27942033974.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "27942033974",
  "labels": [
    "equipment",
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "baked_goods",
    "fork"
  ]
}

==> assets/user5/29387913900.txt <==
{
  "user_id": "129851880@N07",
  "image_id": "29387913900",
  "labels": [
    "equipment",
    "food"
  ],
  "partition": "train",
  "fine_grained_labels": [
    "bowl",
    "food",
    "meat",
    "soup",
    "spoon"
  ]
}
